Rough solutions of the Einstein Constraint Equations on Asymptotically Flat Manifolds without Near-CMC Conditions

In this article we consider the conformal decomposition of the Einstein constraint equations introduced by Lichnerowicz, Choquet-Bruhat, and York, on asymptotically flat (AF) manifolds. Using the non-CMC fixed-point framework developed in 2009 by Holst, Nagy, and Tsogtgerel and by Maxwell, we establish existence of coupled non-CMC weak solutions for AF manifolds. As is the case for the analogous existence results for non-CMC solutions on closed manifolds and compact manifolds with boundary, our results here avoid the near-CMC assumption by assuming that the freely specifiable part of the data given by the traceless-transverse part of the rescaled extrinsic curvature and the matter fields are sufficiently small. The non-CMC rough solutions results here for AF manifolds may be viewed as extending to AF manifolds the 2009 and 2014 results on rough far-from-CMC positive Yamabe solutions for closed and compact manifolds with boundary. Similarly, our results may be viewed as extending the recent 2014 results for AF manifolds of Dilts, Isenberg, Mazzeo and Meier, and of Holst and Meier; while their results are restricted to smoother background metrics and data, the results here allow the regularity to be extended down to the minimum regularity allowed by the background metric and the matter, further completing the rough solution program initiated by Maxwell and Choquet-Bruhat in 2004.

==> abs-arxiv.txt <==
In this article we consider the conformal decomposition of the Einstein
constraint equations introduced by Lichnerowicz, Choquet-Bruhat, and York,
on asymptotically flat (AF) manifolds.  Using the non-CMC fixed-point 
framework developed in 2009 by Holst, Nagy, and Tsogtgerel and by Maxwell, 
we establish existence of coupled non-CMC weak solutions for AF manifolds.
As is the case for the analogous existence results for non-CMC solutions 
on closed manifolds and compact manifolds with boundary, our results here 
avoid the near-CMC assumption by assuming that the freely specifiable part 
of the data given by the traceless-transverse part of the rescaled extrinsic 
curvature and the matter fields are sufficiently small. 
The non-CMC rough solutions results here for AF manifolds may be viewed as 
extending to AF manifolds the 2009 and 2014 results on rough far-from-CMC 
positive Yamabe solutions for closed and compact manifolds with boundary.
Similarly, our results may be viewed as extending the recent 2014 results 
for AF manifolds of Dilts, Isenberg, Mazzeo and Meier, and of Holst and Meier;
while their results are restricted to smoother background metrics and data,
the results here allow the regularity to be extended down to the minimum 
regularity allowed by the background metric and the matter, further completing
the rough solution program initiated by Maxwell and Choquet-Bruhat in 2004.

